A Complete Catalogue of Dusty Supernova Remnants

We search for far-infrared (FIR) counterparts of known supernova remnants (SNRs) in the Galactic plane (360 degrees in longitude and b = +/- 1 deg ) at 70 - 500 micron with Herschel. We detect dust signatures in 39 SNRs out of 190, made up of 13 core-collapse supernovae (CCSNe), including 4 Pulsar Wind Nebulae (PWNe), and 2 Type Ia SNe. A further 24 FIR detected SNRs have unknown types. We confirm the FIR detection of ejecta dust within G350.1-0.3, adding to the known sample of ~10 SNRs containing ejecta dust. We discover dust features at the location of a radio core at the centre of G351.2+0.1, indicating FIR emission coincident with a possible Crab-like compact object, with dust temperature and mass of Td = 45.8 K and Md = 0.18 solar mass, similar to the PWN G54.1+0.3. We show that the detection rate is higher among young SNRs. We produce dust temperature maps of 11 SNRs and mass maps of those with distance estimates, finding dust at temperatures 15 < Td < 40 K. If the dust is heated by shock interactions the shocked gas must be relatively cool and/or have a low density to explain the observed low grain temperatures.

==> Level1_Detections.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,Refs,GLIMPSE,MIPSGAL,Arendt,Saken,HiGal,C18,Region,Comparison,References
G6.4$-$0.1,W28,48,2,C,,10,,Pihlstrom2014; Rho2002,-,-,2,2,1,,Filaments,R,1; 2
G8.3$-$0.0,,5x4,16.3,S,,,,,-,-,-,-,1,,Shell,R,
G11.1$-$1.0,,18x12,,S,,,,,-,-,-,-,1,Y,Shell,OR,
G11.1+$$0.1,  ,12x10,,S,,,,,-,1,-,-,1,Y,Western shell,R,
G11.2$-$0.3,  ,4,5,C,Y (Y),1.4 $-$ 2.4,Type cIIb or Ibc,Borkowski2016,1,1,1,2,1,Y,Shell,RX,3
,,,,,,,,,,,,-,,,Central region (PWN),,
G13.5$+$0.2,,5x4,12.7,S,,,,Case1998,3,3,-,-,1i,,Filaments,R,4
G14.1$-$0.1,,6x5,,C?,,,,,-,1,-,-,1,Y,,,
G14.3$+$0.1,,5x4,,S,,,,,-,1,-,-,1,Y,Partial shell,R,
G15.9$+$0.2,,7x5,10 $-$ 20,S?,,$\leqslant$ 2.4,Core collapse,Reynolds2006; Klochkov2016,3,1,1,4,1,Y,Partial shell,RX,5; 6
G16.4$-$0.5,  ,13,,S,,,,,-,1,-,-,1,Y,Central region,R,
G18.6$-$0.2,  ,6,4.6 or 18.4,S,? (N),13,Core collapse,Voisin2016,-,1,-,-,1,Y,Outer filaments,R,7
G20.4$+$0.1,,8,7.8,S?,,3.6,,Ranasinghe2018a,-,1,-,-,1,Y,Shell,R,
G21.5$-$0.9,,5,4.7,C,Y (Y),0.87,Type IIP or Ib/Ic,Bietenholz2008; Bocchino2005,-,1,4,4,1,Y,Central region (PWN),X,8; 9
G21.5$-$0.1,  ,5,,S,,,,,-,1,-,-,1,Y,Central region,R,
G29.7$-$0.3,Kes 75 ,3,5.1 $-$ 7.5,C,Y (Y),$\textless$ 0.84,Type Ib/c,Leahy2008; Morton2007,3,1,4,4,1,Y,Central region (PWN),RX,10; 11
G31.9$+$0.0,3C391  ,7x5,7.2,S,,4,,Chen2004,1,1,1,1,1,Y,Partial shell,,12
,,,,,,,,,,,,,,,Northwestern radio bar,,
G33.2$-$0.6,  ,18,10.2,S,,,,Case1998,3,2,2,1,1,Y,Western shell,R,4
G34.7$-$0.4,W44,35x27,3.3,C,Y (N),2,Core collapse,Wolszczan1991; Zhu2013,1,1,1,4,1,Y,North and western shell,R,13; 14
,,,,,,,,,,,,,,,Central filaments,,
G39.2$-$0.3,3C396,8x6,6.5,C,Y (N),7,,Harrus1999; Leahy2016,1,1,4,4,1,Y,Western shell,R,15; 16
G43.3$-$0.2,W49B  ,4x3,10,S,,1 $-$ 4,Bipolar Ib/Ic,Pye1984; Smith1985; Hwang2000; Lopez2013,1,1,1,1,1,Y,Fe/radio loop,R,17;18;19;20
,,,,,,,,,,,,,,,H$_2$ filament,,
G54.1$+$0.3,  ,12?,6.2,C,Y (Y),2,Core collapse,Bocchino2010,3,3,1,1,1,Y,PWN southern rim,,21
G54.4$-$0.3,(HC40),40,\textgreater 3,S,,95,,Park2013,1,1,3,4,1,Y,Outer filaments,,22
G65.8$-$0.5,,10x6?,2.4,S,,,,Shan2018,-,-,-,-,1,,Eastern structure,OR,23
G67.8$+$0.5,,7x5,,?,,,,,-,-,-,-,1,,,OR,
G298.6$-$0.0,,12x9,10,S,,,,Bamba2016,2,2,3,-,1,,Outer filaments,XR,24
G304.6$+$0.1,Kes 17 ,8,\textgreater 9.7,S,,28 $-$ 64,Core collapse,Combi2010b,1,1,1,-,1,Y,Western shell,R,25
G306.3$-$0.9,,4,$\gtrsim$ 3,S?,,2.3,Type Ia,Reynolds2013; Combi2016,-,-,-,-,1,,Inner region,XR,26;27
G310.8$-$0.4,Kes 20A ,12,13.7,S,,,,Andersen2011,1,1,-,-,1,Y,,R,28
G311.5$-$0.3,  ,5,12.5,S,,25 $-$ 42,,Pannuti2014,1,1,4,4,1,Y,Shell,,29
G332.4$-$0.4,RCW 103 ,10,3.1,S,,2,Type IIP,Nugent1984; Frank2015,1,1,4,4,1,Y,Southern arc,X,30; 31
G340.6$+$0.3,  ,6,15,S,,2.6,,Caswell1983,2,1,1,1,1,Y,Shell,R,32
G344.7$-$0.1,  ,8,6.3 $-$ 8,C,,3,Type Ia,Giacani2011; Yamaguchi2012,1,1,3,4,1,Y,North-central region,XR,33; 34
G348.5$-$0.0,,10?,\textless 6.3,S,,,,Pannuti2014,1,1,-,-,1,Y,Arc,R,35
G348.5$+$0.1  ,CTB37A,15?,6.3 $-$ 9.5,S,? (N),32 $-$ 42,,Tian2012; Pihlstrom2014; Pannuti2014; ,1,1,2,4,1,Y,Northern arc,R,1; 35; 36
,,,,,,,,,,,-,-,,,Breakout region,,
G348.7$+$0.3  ,CTB 37B ,17?,13.2,S,,5,Core collapse,HESSCollaboration2008b,3,1,1,3,1,Y,North-eastern shell,R,37
G349.7$+$0.2,  ,2.5x2,11.5,S,,1.8,Core collapse,Pihlstrom2014; Tian2014; Yasumi2014,1,1,1,1,1,Y,Eastern shell,R,1; 38; 39
G350.1$-$0.3,,4?,4.5,?,,0.6 $-$ 1.2,Core collapse,Gaensler2008; Lovchinsky2011; Yasumi2014,-,-,-,4,1,,Ejecta region,R,39; 40; 41
G351.2$+$0.1,,7,11,C?,,,,Dubner1993,-,-,-,4,1,,Northern bar,R,42
,,,,,,,,,,,,,,,Central region,,
G357.7$-$0.1,MSH 17-39,8x3?,6,?,,,,Pihlstrom2014,-,-,-,4,1,,Head and tail regions,R,1
,The Tornado,,,,,,,,,,,-,,,,,


==> SNRDetections1.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,Refs,GLIMPSE,MIPSGAL,Arendt,Saken,HiGal,C18,Region,Comparison,References
G0.0$+$0.0,Sgr A East,3.5x.25,8.5,S,Y (N),9,Core collapse,Pihlstrom2014; Zhao2013; Nynka2013,-,-,-,3,2,,,R,1; 2; 3
G0.3$+$0.0,,15x8,,S,,,,,-,-,-,4,3,,,R,
G0.9$+$0.1,,8,,C,Y (N),2 $-$ 3,Core collapse,Camilo2009,-,-,4,-,3,,,R,4
G1.0$-$0.1,,8,8.5,S,,,,Pihlstrom2014,-,-,-,-,3,,,R,1
G1.4$-$0.1,,10,8.5,S,,,,Pihlstrom2014,-,-,-,-,3,,,R,1
G1.9$+$0.3,,1.5,10,S,,$\sim$ 0.1,,Carlton2011; Roy2013; Borkowski2014; Zoglauer2015,-,-,4,4,3,,,R,5; 6; 7; 8
G3.7$-$0.2,,14x11,11.5,S,,,,Case1998,-,-,-,-,4,,,R,9
G3.8$+$0.3,,18,18,S?,,,,Case1998,-,-,-,-,4,,,R,9
G5.5$+$0.3,,15x12,,S,,,,,-,-,-,-,3,,,R,
G6.1$+$0.5,,18x12,,S,,,,,-,-,-,-,4,,,R,
G6.4$-$0.1,W28,48,2,C,,10,,Rho2002; Pihlstrom2014,-,-,2,2,1,,Filaments,R,10; 1
G6.5$-$0.4,,18,,S,,,,,-,-,-,-,2,,,R,
G7.0$-$0.1,,15,,S,,,,,-,-,-,-,3,,,R,
G7.2$+$0.2,,12,,S,,,,,-,-,-,-,3,,,R,
G8.3$-$0.0,,5x4,16.3,S,,,,,-,-,-,-,1,,Shell,R,
G8.7$-$0.1,W30,45,3.9,S?,,,,Pihlstrom2014,-,-,-,4,3,,,R,1
G8.9$+$0.4,,24,,S,,,,,-,-,-,-,3,,,R,
G9.7$-$0.0,,15x11,4.7,S,,,,Hewitt2009; Pihlstrom2014,-,-,-,-,3,,,R,11; 1
G9.8$-$0.6,,12,12,S,,,,Case1998,-,-,3,4,3,,,R,9
G9.9$-$0.8,,12,,S,,,,,-,-,-,-,2,,,R,
G10.5$-$0.0,,6,,S,,,,,-,1,-,-,2,Y,,R,
G11.0$-$0.0,,11x9,,S,,,,,-,3,-,-,3,,,R,
G11.1$-$1.0,,18x12,,S,,,,,-,-,-,-,1,Y,Shell,OR,
G11.1$-$0.7,  ,11x7,,S,,,,,-,3,-,-,3,Y,,R,
G11.1+$$0.1,  ,12x10,,S,,,,,-,1,-,-,1,Y,Western shell,R,
G11.2$-$0.3,  ,4,5,C,Y (Y),1.4 $-$ 2.4,Type cIIb or Ibc,Borkowski2016,1,1,1,2,1,Y,Shell,RX,12
,,,,,,,,,,,,-,,,Central region (PWN),,
G11.4$-$0.1,  ,8,8,S,,,,Case1998,3,3,4,4,3,Y,,R,9
G11.8$-$0.2,  ,4,,S,,,,,-,2,-,-,3,Y,,,
G12.0$-$0.1,  ,7,$\sim$ 11,?,Y (N),0.3 $-$ 3.0,Core collapse,Yamauchi2014b,3,3,1,1,3,Y,,,13
G12.2$+$0.3,,6x5,,S,,,,,-,3,-,-,4,,,R,
G12.5$+$0.2,,6x5,,C?,,,,,-,1,-,-,3,Y,,R,
G12.7$-$0.0,,6,,S,,,,,-,3,-,-,2,,,R,
G12.8$-$0.0,,3,\textgreater 4.8,C?,,$\sim$ 0.34,Core collapse,Halpern2012; Brogan2005,-,3,-,-,3,,,R,14; 15
G13.5$+$0.2,,5x4,12.7,S,,,,Case1998,3,3,-,-,1i,,Filaments,R,9
G14.1$-$0.1,,6x5,,C?,,,,,-,1,-,-,1,Y,,,
G14.3$+$0.1,,5x4,,S,,,,,-,1,-,-,1,Y,Partial shell,R,
G15.4$+$0.1,,15x14,4.8,S,Y (N),$\sim$ 2.5,Core collapse,Castelletti2013; HESSCollaboration2014,-,3,-,-,3,,,R,16; 17
G15.9$+$0.2,,7x5,10 $-$ 20,S?,,$\leqslant$ 2.4,Core collapse,Reynolds2006; Klochkov2016,3,1,1,4,1,Y,Partial shell,RX,18; 19
G16.0$-$0.5,,15x10,3.4,S,,,,Beaumont2011,-,3,-,-,3,,,R,20
G16.4$-$0.5,  ,13,,S,,,,,-,1,-,-,1,Y,Central region,R,
G16.7$+$0.1,  ,4,14,C,Y (N),2.1,Core collapse,Helfand2003b; Pihlstrom2014,3,2,-,4,3,Y,,R,21; 1
G17.0$-$0.0,  ,5,,S,,,,,-,2,-,-,3,Y,,,
G17.4$-$0.1,  ,6,8.5,S,,,,Case1998,-,3,-,-,2,Y,,R,9
G18.1$-$0.1,  ,8,5.6,S,,5,,Leahy2014,-,4,-,-,3,Y,,R,22
G18.6$-$0.2,  ,6,4.6 or 18.4,S,? (N),13,Core collapse,Voisin2016,-,1,-,-,1,Y,Outer filaments,R,23


==> SNRDetections2.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,Refs,GLIMPSE,MIPSGAL,Arendt,Saken,HiGal,C18,Region,Comparison,References
G18.8$+$0.3,Kes 67 ,17x11,12,S,,16,,Dubner1999,3,3,2,4,3,Y,,R,24
G19.1$+$0.2,  ,27,,S,,,,,-,3,-,-,3,Y,,,
G20.0$-$0.2,  ,10,4.5,F,Y (N),,Core collapse,Petriella2013; Bietenholz2008,3,3,4,4,3,Y,,R,25; 26
G20.4$+$0.1,,8,7.8,S?,,3.6,,Ranasinghe2018a,-,1,-,-,1,Y,Shell,R,
G21.0$-$0.4,  ,9x7,,S,,,,,-,3,-,-,3,Y,,R,
G21.5$-$0.9,,5,4.7,C,Y (Y),0.87,Type IIP or Ib/Ic,Bietenholz2008; Bocchino2005,-,1,4,4,1,Y,Central region (PWN),X,26; 27
G21.5$-$0.1,  ,5,,S,,,,,-,1,-,-,1,Y,Central region,R,
G21.6$-$0.8,  ,13,3 $-$ 30,S,,,,Bietenholz2011,-,-,-,-,3,Y,,,28
G21.8$-$0.6,Kes 69 ,20,5.5,S,,5,,Tian2008,1,1,3,4,3,Y,,R,29
G22.7$-$0.2,  ,26,3.7,S,? (N),,,Case1998,1,2,3,4,3,Y,,R,9
G23.3$-$0.3,W41,27,4.4,S,,200,,Leahy2008b; Tian2007; HESSCollaboration2015,2,2,3,4,2,,,R,30; 31; 32
G23.6$+$0.3,,10?,,?,,,,,3,1,1,2,2,Y,,R,
G24.7$-$0.6,,15?,3.8,S?,,6.4,,Ranasinghe2018a,3,4,4,4,4,,,R,9
G24.7$+$0.6,,30x15,4.4,C?,,12,,Reich1984,4,2,4,4,3,,,R,33
G27.4$+$0.0,4C-04.7,4,7.5 $-$ 9.8,S,,0.75 $-$ 2.1,SN IIL/b,Kumar2014; Chevalier2005,3,1,3,1,2,Y,,R,34; 35
,Kes 73,,,,,,,,,,,-,,,,,
G27.8$+$0.6,  ,50x30,2 $-$ 3,F,? (N),35 $-$ 55,Core collapse,Reich1984; Misanovic2010,3,3,4,4,4,Y,,,33; 36
G28.6$-$0.1,  ,13x9,9.6,S,,19,,Ranasinghe2018a,3,1,-,-,3,Y,,R,37
G29.6$+$0.1,  ,5,,S,,$\textless$ 8,,Gaensler1999; Leahy2008,4,3,-,-,2,Y,,R,38; 39
G29.7$-$0.3,Kes 75 ,3,5.1 $-$ 7.5,C,Y (Y),$\textless$ 0.84,Type Ib/c,Leahy2008; Morton2007,3,1,4,4,1,Y,Central region (PWN),RX,39; 40
,,,,,,,,,,,,-,,,Partial shell,,
G30.7$+$1.0,,24x18,7.9,S?,,,,Case1998,-,-,4,4,4,,,,9
G31.5$-$0.6,,18?,12.9,S?,,,,Case1998,3,2,-,4,3,,,,9
G31.9$+$0.0,3C391  ,7x5,7.2,S,,4,,Chen2004,1,1,1,1,1,Y,Partial shell,,41
,,,,,,,,,,,,,,,Northwestern radio bar,,
G32.1$-$0.9,,40?,4.6,C?,,12,,Folgheraiter1997,3,3,-,-,3,,,R,42
G32.4$+$0.1,  ,6,17,S,,,,Yamaguchi2004,-,2,-,-,3,Y,,,43
G32.8$-$0.1,Kes 78 ,17,4.8,S,,6,,Zhou2011; Zhou2016,3,3,3,1,3,Y,,,44; 45
G33.2$-$0.6,  ,18,10.2,S,,,,Case1998,3,2,2,1,1,Y,Western shell,R,9
G33.6$+$0.1,Kes 79,10,7.5,S,,4.4 $-$ 6.7,Type II,Zhou2016; Sato2016,2,1,2,2,2,Y,,R,45; 46
G34.7$-$0.4,W44,35x27,3.3,C,Y (N),2,Core collapse,Wolszczan1991; Zhu2013,1,1,1,4,1,Y,North and western shell,R,47; 48
,,,,,,,,,,,,,,,Central filaments,,
G35.6$-$0.4,  ,15x11,3.6,S,,2.3,,Zhu2013; Harrus1999,-,1,-,-,2,Y,,R,48; 49
G36.6$-$0.7,,25?,,S?,,,,,2,3,-,1,3,,,R,
G39.2$-$0.3,3C396,8x6,6.5,C,Y (N),7,,Harrus1999; Leahy2016,1,1,4,4,1,Y,Western shell,R,49; 50
G40.5$-$0.5,,22,5.5 $-$ 8.5,S?,,,,Downes1980,4,2,2,4,3,,,R,51
G41.1$-$0.3,3C397  ,4.5x2.5,8 $-$ 10,S,,1.35 $-$ 1.75,Type Ia,Leahy2016; Yamaguchi2015,1,1,3,4,3,Y,,R,50; 52
G41.5$+$0.4,,10,5,S?,? (N),,,Hurley1999,-,-,-,-,3,,,R,53
G42.0$-$0.1,,8,,S?,,,,,-,-,-,-,3,,,R,
G42.8$+$0.6,,24,10.4,S,,,,Case1998,4,4,-,4,4,,,,9
G43.3$-$0.2,W49B  ,4x3,10,S,,1 $-$ 4,Bipolar Ib/Ic,Pye1984; Smith1985; Hwang2000; Lopez2013,1,1,1,1,1,Y,Fe/radio loop,R,54; 55; 56; 57
,,,,,,,,,,,,,,,H$_2$ filament,,
G45.7$-$0.4,,22,9.1,S,,,,Case1998,2,2,-,4,3,,,R,9
G46.8$-$0.3,(HC30),30,6.8 $-$ 8.6,S?,,,,Sato1979,3,3,3,1,3,,,R,58
G49.2$-$0.7,(W51),30,6,S?,Y (?),30,Core collapse,Koo1995; Koo1997; Green1997; Pihlstrom2014,3,3,-,1,4,,,,59; 60; 61; 1
G54.1$+$0.3,  ,12?,6.2,C,Y (Y),2,Core collapse,Bocchino2010,3,3,1,1,1,Y,PWN southern rim,,62


==> SNRDetections3.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,Refs,GLIMPSE,MIPSGAL,Arendt,Saken,HiGal,C18,Region,Comparison,References
G54.4$-$0.3,(HC40),40,\textgreater 3,S,,95,,Park2013,1,1,3,4,1,Y,Outer filaments,,63
G55.0$+$0.3,  ,20x15?,14,S,,$\leq$ 1900,,Matthews1998,2,2,-,-,2,Y,,,64
G57.2$+$0.8,,12?,11.7,S?,? (N),,,Surnis2016,4,3,4,4,3,,,R,65
G59.5$+$0.1,,15,2.3,S,,86,,Billot2010; Xu2012,3,3,-,-,3,,,,66; 67
G64.5$+$0.9,,8,11,S?,,,,Tian2006,-,-,-,-,3,,,,68
G65.1$+$0.6,,90x50,9.2,S,? (?),40 $-$ 140,Core collapse,Tian2006,-,-,-,4,3,,,,68
G65.8$-$0.5,,10x6?,2.4,S,,,,Shan2018,-,-,-,-,1,,Eastern structure,OR,69
G66.0$-$0.0,,31x25?,,S,,,,,-,-,-,-,4,,,,
G67.6$+$0.9,,50x45?,,S,,,,,-,-,-,-,3,,Partial shell,,
G67.8$+$0.5,,7x5,,?,,,,,-,-,-,-,1,,,OR,
G69.7$+$0.9,,16x14,14.4,S,,,,Case1998,-,-,-,-,3,,,R,9
G73.9$+$0.9,,27,10,S?,,,,,-,-,4,4,3,,,R,
G76.9$+$1.0,,9,,C,? (N),$\textless$ 40,Core collapse,Arzoumanian2011,-,-,-,-,3,,,R,70
G83.0$-$0.3,,9x7,,S,,,,,-,-,-,-,-,,,,
G84.2$-$0.8,,20x16,5.8 $-$ 6.2,S,,9,,Leahy2012,-,-,4,4,-,,,,71
G85.4$+$0.7,,24?,3.5,S,,,Core collapse,Jackson2008,-,-,-,-,3,,,R,72
G85.9$-$0.6,,24,4.8,S,,,Type Ia,Jackson2008,-,-,-,-,-,,,,72
G93.7$-$0.2,,80,1.5,S,,,,Uyaniker2002,-,-,3,4,-,,,,73
G94.0$+$1.0,3C434.1,30x25,3,S,,7.9,Core collapse,Jeong2013,-,-,4,4,3,,,R,74
G108.2$-$0.6,,70x54,3.2,S,,,,Tian2007,-,-,-,-,-,,,,31
G109.1$-$1.0,,28,4,S,,14,,Tian2010; Sasaki2013,-,-,1,1,-,,,,75; 76
G113.0$+$0.2,,40x17,3.1,?,,,,Kothes2005,-,-,-,-,-,,,,77
G114.3$+$0.3,,90x55,0.7,S,,7.7,Core collapse,Yar-Uyaniker2004,-,-,3,4,3,,,R,78
G116.9$+$0.2,CTB 1,34,1.6,S,,13.1,Core collapse,Yar-Uyaniker2004; Lazendic2006; Pannuti2010,-,-,4,1,4,,,R,78; 79; 80
G127.1$+$0.5,R5,45,1.15,S,,20 $-$ 30,,Leahy2006,-,-,2,4,3,,,R,81
G205.5$+$0.5,Monoceros Nebula,220,1.6,S,,30,,Odegard1986; Leahy1986,-,-,3,-,-,,,,82; 83
G213.0$-$0.6,,160x140,2.4,S,,,,Reich2003,-,-,-,-,-,,,,84
G289.7$-$0.3,,18x14,8.2,S,,,,Case1998,-,-,-,-,3,,,R,9
G290.1$-$0.8,MSH 11-61A,19x14,7,S,Y (N),50,Core collapse,Reynoso2006; Kamitsukasa2015,-,-,3,4,3,,,R,85; 86
G291.0$-$0.1,(MSH 11-62),15x13,\textgreater 3.5,C,,$\sim$ 1.3,Core collapse,Moffett2002; Slane2012,-,-,3,3,3,,,R,87; 88
G292.2$-$0.5,,20x15,8.4,S,Y (N),1.7,Core collapse,Caswell2004; Safi-Harb2008,-,-,-,-,3,,,X,
G293.8$+$0.6,,20,,C,,,,,-,-,4,-,-,,,,
G294.1$-$0.0,,40,,S,,,,,-,-,-,-,3,,,R,
G296.1$-$0.5,,37x25,$\sim$ 2,S,,28,Core collapse,Castro2011; Gok2012,3,3,2,4,3,,,R,89; 90
G296.7$-$0.9,,15x8,,S,,,,,-,-,-,-,3,,,R,
G296.8$-$0.3,1156-62,20x14,9.6,S,,2 $-$ 10,,Gaensler1998,3,1,4,4,3,Y,,R,91
G298.5$-$0.3,,5?,21.6,?,,,,Hwang1994,2,2,4,4,3,,,R,92
G298.6$-$0.0,,12x9,10,S,,,,Bamba2016,2,2,3,-,1,,Outer filaments,XR,93
G299.6$-$0.5,,13,18.1,S,,,,Case1998,3,4,-,-,3,,,R,9
G301.4$-$1.0,,37x23,11.7,S,,,,Case1998,-,-,-,-,3,,,R,9
G302.3$+$0.7,,17,8.8,S,,,,Case1998,3,2,3,4,3,,,R,9
G304.6$+$0.1,Kes 17 ,8,\textgreater 9.7,S,,28 $-$ 64,Core collapse,Combi2010b,1,1,1,-,1,Y,Western shell,R,94
G306.3$-$0.9,,4,$\gtrsim$ 3,S?,,2.3,Type Ia,Reynolds2013; Combi2016,-,-,-,-,1,,Inner region,XR,95; 96
G308.1$-$0.7,,13,16.8,S,,,,Case1998,4,2,-,-,3,,,R,9
G308.8$-$0.1,,30x20?,7,C?,,$\leq$ 32.5,Core collapse,Caswell1992; Kaspi1992,2,-,4,4,3,,,R,97; 98
G309.2$-$0.6,,15x12,4,S,,0.7 $-$ 4,,Rakowski2001,3,3,4,4,3,,,R,99


==> SNRDetections4.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,Refs,GLIMPSE,MIPSGAL,Arendt,Saken,HiGal,C18,Region,Comparison,References
G309.8$+$0.0,,25x19,8,S,,,,Caswell1980,3,3,-,4,2,,Shell,R,100
G310.6$-$0.3,Kes 20B ,8,10,S,,,,Case1998,2,3,-,-,3,Y,,R,9
G310.8$-$0.4,Kes 20A ,12,13.7,S,,,,Andersen2011,1,1,-,-,1,Y,,R,101
G311.5$-$0.3,  ,5,12.5,S,,25 $-$ 42,,Pannuti2014,1,1,4,4,1,Y,Shell,,102
G312.4$-$0.4,,38,\textgreater 6 or \textgreater 14,S,,50,Core collapse,Doherty2003,3,3,2,4,3,,,R,103
G315.4$-$0.3,,24x13,7.2,?,,,,Case1998,2,2,2,2,3,,,O,9
G315.9$-$0.0,The Frying Pan,245x14,8,S,Y (N),10,Core collapse,Camilo2009b; Ng2012,3,3,-,-,3,,,R,104; 105
G316.3$-$0.0,(MSH 14-57),29x14,7.2,S,,,,Caswell1975,3,3,3,4,3,,,R,106
G317.3$-$0.2,,11,9.7,S,,,,Case1998,3,2,-,-,3,,,R,9
G318.2$+$0.1,,40x35,,S,,,,,3,2,-,-,3,,,R,
G318.9$+$0.4,,30x14,,C,,,,,3,2,-,-,3,,,R,
G321.9$-$0.3,,31x23,5.5,S,,,,Case1998,3,3,4,3,3,,,R,9
G322.1$+$0.0,,8x4.5?,8 $-$ 10.5,S?,,4.6,,Heinz2013,-,-,-,-,3,,,RX,107
G322.5$-$0.1,,15,$\sim$ 5,C,,,,Whiteoak1992,3,3,-,-,3,,,R,108
G323.5$+$0.1,,13,11.4,S,,,,Case1998,2,2,2,-,3,,,R,9
G327.2$-$0.1,,5,4,S,,$\leq$ 1.4,,Camilo2007,-,3,-,-,3,,,,108
G327.4$+$0.4,Kes 27,21,4.3 $-$ 5.4,S,,2.4 or 5.3,,McClureGriffiths2001,2,2,3,4,3,,,R,109
G327.4$+$1.0,,14,13.9,S,,,,Case1998,-,-,-,-,3,,,R,9
G328.4$+$0.2,(MSH 15-57),5,17.4,F,Y (N),10,Core collapse,McClureGriffiths2001,4,3,4,4,3,,,,109
G329.7$+$0.4,,40x33,,S,,,,,2,2,-,-,3,,,R,
G330.2$+$1.0,,11,$\geq$ 4.9,S?,,3.1,Core collapse,McClureGriffiths2001; Torii2006,-,-,4,4,3,,,R,109; 110
G332.0$+$0.2,  ,12,,S,,,,,4,3,3,4,3,Y,,,
G332.4$-$0.4,RCW 103 ,10,3.1,S,,2,Type IIP,Nugent1984; Frank2015,1,1,4,4,1,Y,Southern arc,X,111; 112
G332.4$+$0.1,MSH 16-51,15,\textgreater 6.6,S,,3,,Vink2004,2,2,2,3,3,Y,,,113
,Kes 32,,,,,,,,,,,,,,,,
G335.2$+$0.1,,21,$\sim$ 6.5,S,,,,Kaspi1996,2,2,4,4,3,,,R,114
G336.7$+$0.5,,14x10,8.7,S,,,,Case1998,4,1,4,4,3,Y,,R,9
G337.0$-$0.1,,21,11,S,,70,,Sarma1997; Castro2013,3,3,4,4,3,,,R,115; 116
G337.2$-$0.7,,6,2 $-$ 9.3,S,,0.75 $-$ 3.5,Type Ia,Rakowski2006; Takata2016,4,1,4,4,2,Y,,RX,117; 118
G337.2$+$0.1,,3x2,14,?,Y (N),1.5,Core collapse,Combi2005,-,3,-,-,3,,,R,119
G337.3$+$1.0,Kes 40,15x12,5.6,S,,,,Case1998,-,-,3,4,3,,,R,9
G337.8$-$0.1,Kes 41,9x6,7,S,,3.3,,Combi2008; Zhang2015,2,2,4,4,3,,,R,120; 121
G338.1$+$0.4,,15?,9.9,S,,,,Case1998,4,3,3,4,3,,,R,9
G338.3$-$0.0,,8,8.5 $-$ 13,C?,Y (N),6.8,Core collapse,Lemiere2009; Gotthelf2014,3,3,-,-,3,,,R,122; 123
G338.5$+$0.1,,9,11,?,,5 $-$ 17,,Kothes2007; HESSCollaboration2014,3,3,4,4,3,,,R,124; 17
G340.4$+$0.4,  ,10x7,\textgreater 14,S,,3.1,,Caswell1983,4,3,4,4,3,Y,,R,125
G340.6$+$0.3,  ,6,15,S,,2.6,,Caswell1983,2,1,1,1,1,Y,Shell,R,125
G341.2$+$0.9,  ,22x16,6.9,C,Y (N),32.6,Core collapse,Frail1994,4,3,-,-,3,Y,,,126
G341.9$-$0.3,  ,7,17.3,S,,5,,Caswell1983,4,3,3,4,3,Y,,,125
G342.0$-$0.2,  ,12x9,11.1,S,,11.7,,Caswell1983; Case1998,3,3,2,4,3,Y,,R,125; 9
G342.1$+$0.9,,10x9,25.5,S,,,,Case1998,4,3,-,-,3,,,,9
G343.1$-$0.7,,27x21,6.9,S,,,,Case1998,3,3,-,-,3,,,R,9
G344.7$-$0.1,  ,8,6.3 $-$ 8,C,,3,Type Ia,Giacani2011; Yamaguchi2012,1,1,3,4,1,Y,North-central region,XR,127; 128
G345.7$-$0.2,  ,6,25.4,S,,,,Case1998,4,1,-,-,2,Y,,R,9
G346.6$-$0.2,  ,8,11,S,,47,Type Ib/Ic/II,Pannuti2014; Pihlstrom2014,1,2,4,4,2,Y,,R,129; 1
G347.3$-$0.5,RX J1713.7-3946 ,65x55,1.3,S,,1.59 $-$ 2.1,Type Ib/c,Tsuji2014,3,3,-,-,3,Y,,,130


==> SNRDetections5.csv <==
SNR,Name,Size,Distance,Morphology,PWN,Age,Type,Refs,GLIMPSE,MIPSGAL,Arendt,Saken,HiGal,C18,Region,Comparison,References
G348.5$-$0.0,,10?,\textless 6.3,S,,,,Pannuti2014,1,1,-,-,1,Y,Arc,R,129
G348.5$+$0.1  ,CTB37A,15?,6.3 $-$ 9.5,S,? (N),32 $-$ 42,,Tian2012; Pannuti2014; Pihlstrom2014,1,1,2,4,1,Y,Northern arc,R,131; 129; 1
,,,,,,,,,,,-,-,,,Breakout region,,
G348.7$+$0.3  ,CTB 37B ,17?,13.2,S,,5,Core collapse,HESSCollaboration2008b,3,1,1,3,1,Y,North-eastern shell,R,132
G349.2$-$0.1,  ,9x6,,S,,,,,3,3,-,-,4,Y,,R,
G349.7$+$0.2,  ,2.5x2,11.5,S,,1.8,Core collapse,Tian2014; Yasumi2014; Pihlstrom2014,1,1,1,1,1,Y,Eastern shell,R,133; 134; 1
G350.1$-$0.3,,4?,4.5,?,,0.6 $-$ 1.2,Core collapse,Gaensler2008; Lovchinsky2011; Yasumi2014,-,-,-,4,1,,Ejecta region,R,135; 136; 134
G351.2$+$0.1,,7,11,C?,,,,Dubner1993,-,-,-,4,1,,Northern bar and central region,R,137
G351.7$+$0.8,,18x14,13.2 $\pm$ 0.5,S,,$\leq$ 68,,Tian2007b,-,-,-,-,3,,,R,138
G351.9$-$0.9,,12x9,,S,,,,,-,-,-,-,3,,,R,
G352.7$-$0.1,,8x6,7.5 $\pm$ 0.5,S,,1.6,Type Ia,Giacani2009; Pannuti2014a; Sezer2014,-,-,-,4,3,,,R,139; 140; 141
G353.6$-$0.7,HESS J1731-347,30,$\geq$ 3.2,S,,2 $-$ 6,Core collapse,Tian2010; HESSCollaboration2011; Acero2015,-,-,-,-,3,,,R,75; 142; 143
G354.1$+$0.1,,15x3,4.7 $-$ 5.6,C?,,26,Core collapse,Frail1994,-,-,-,-,2,,,R,126
G354.8$-$0.8,,19,11.1,S,,,,Case1998,-,-,-,-,3,,,R,9
G355.4$+$0.7,,25,,S,,,,,-,-,-,-,3,,,R,
G355.6$-$0.0,,8x6,$\sim$ 13,S,,20,,Case1998; Minami2013,-,-,-,-,2,,,R,9; 144
G356.3$-$0.3,,11x7,12.2,S,,,,Case1998,-,-,-,-,3,,,R,9
G357.7$-$0.1,MSH 17-39,8x3?,6,?,,,,Pihlstrom2014,-,-,-,4,1,,Head and tail regions,R,1
,The Tornado,,,,,,,,,,,-,,,,,
G357.7$+$0.3,The Square Nebula,24,6.4,S,,$\leq$ 6.4,,Phillips2010; Pihlstrom2014,-,-,-,-,2,,,R,145; 1
G358.1$+$1.0,,20,,S,,,,,-,-,-,-,3,,,R,
G358.5$-$0.9,,17,,S,,,,,-,-,-,-,3,,,R,
G359.0$-$0.9,,23,4.4,S,,,,Case1998,-,-,-,-,3,,,R,9
G359.1$-$0.5,,24,5,S,,$\geq$ 100,,Pihlstrom2014; HESSCollaboration2008a,-,-,-,4,3,,,R,1; 146
G359.1$+$0.9,,12x11,9.4,S,,,,Case1998,-,-,-,-,2,,,R,9


==> SNR_Fluxes_Nebuliser.csv <==
SNR,Flux_70,Flux_160,Flux_250,Flux_350,Flux_500,Distance,SED_Mass,Map_Mass,Sigma_Clipped_Mass,Temperature,Ref_Num,DistReference
G8.3$-$0.0,1054.8 $\pm$ 75.8,1898.4 $\pm$ 134.6,883.7 $\pm$ 49.1,370.2 $\pm$ 20.5,,16.4,531,438,340,25,1,\citet{Kilpatrick2016}
G11.1$+$0.1,1251.0 $\pm$ 674.6,2934.8 $\pm$ 2549.5,2142.4 $\pm$ 1794.6,1010.3 $\pm$ 766.3,425.2 $\pm$ 298.1,,,,,22,,
G16.4$-$0.5$^*$,2766.2 $\pm$ 1211.3,8907 $\pm$ 4054.2,6581.5 $\pm$ 1767.6,2964.0 $\pm$ 1139.9,1204.7 $\pm$ 320.6,,,,,20.2,,
G20.4$+$0.1$^*$,979.9 $\pm$ 241.4,1508.2 $\pm$ 918.1,897.0 $\pm$ 607.0,377.7 $\pm$ 249.9,148.2 $\pm$ 95.2,7.8,100.5,178,136,25.3,2,\citet{Ranasinghe2018a}
G21.5$-$0.1$^*$,490.9 $\pm$ 62.4,1050.6 $\pm$ 241.4,697.4 $\pm$ 164.3,302.9 $\pm$ 68.9,119.5 $\pm$ 26.7,,,,,23.9,,
G43.3$-$0.2,744.5 $\pm$ 61.2,283.6 $\pm$ 135.2,74.4 $\pm$ 113.7,20.9 $\pm$ 53.8,5.3 $\pm$ 23.1,11.3,9.5,68.8,28.4,39,3,\citet{Ranasinghe2018}
G65.8$-$0.5$^*$,75.8 $\pm$ 6.4,96.8 $\pm$ 20.0,22.3 $\pm$ 18.8,8.3 $\pm$ 9.7,2.0 $\pm$ 4.0,2.4,0.4,1.7,0.7,27.9,4,\citet{Shan2018}
G67.8$+$0.5,107.3 $\pm$ 7.7,203.6 $\pm$ 20.5,100.9 $\pm$ 10.4,46.7 $\pm$ 4.9,18.2 $\pm$ 1.9,,,,,24.5,,
G310.8$-$0.4,1729.9 $\pm$ 593.5,2145.1 $\pm$ 1507.5,935.4 $\pm$ 1018.7,363.9 $\pm$ 449.2,162.4 $\pm$ 183.9,,,,,27.5,,
G340.6$+$0.3,220.6 $\pm$ 29.4,755.0 $\pm$ 117.8,506.5 $\pm$ 85.1,207.5 $\pm$ 36.7,80.2 $\pm$ 14.1,15,387.6,337,138,20.9,5,\citet{Kothes2007}
G349.7$+$0.2,588.4 $\pm$ 41.5,456.5 $\pm$ 32.8,158.8 $\pm$ 9.1,60.1 $\pm$ 3.5,19.6 $\pm$ 1.2,11.5,30.7,42.7,22.5,31,6,\citet{Tian2014}

